MACS: Multi-Agent Reinforcement Learning for Optimization of Crystal Structures

Geometry optimization of atomic structures is a common and crucial task in computational chemistry and materials design. Following the learning to optimize paradigm, we propose a new multi-agent reinforcement learning method called Multi-Agent Crystal Structure optimization (MACS) to address periodic crystal structure optimization. MACS treats geometry optimization as a partially observable Markov game in which atoms are agents that adjust their positions to collectively discover a stable configuration. We train MACS across various compositions of reported crystalline materials to obtain a policy that successfully optimizes structures from the training compositions as well as structures of larger sizes and unseen compositions, confirming its excellent scalability and zero-shot transferability. We benchmark our approach against a broad range of state-of-the-art optimization methods and demonstrate that MACS optimizes periodic crystal structures significantly faster, with fewer energy calculations, and the lowest failure rate.

==> all-ablation-reward.csv <==
Comp,N of atoms,tMARL,tnoenvnohf,tnoenvnolaststepf,tnoenvnodgradf,trewardplus0p05,trewardplusave,MARL,noenvnohf,noenvnolaststepf,noenvnodgradf,rewardplus0p05,rewardplusave
,40,57,146,79,46,50,54,143,416,256,145,144,169
SrTiO$_3$,60,90,242,147,82,88,83,179,504,303,184,187,202
,80,142,385,236,132,154,161,208,572,373,209,220,239
AVERAGE,60,96,258,154,87,97,99,177,498,311,180,184,204
$\mathbf{P}_F$ (\%),,0.22,8.11,0.44,0.44,0,0.33,,,,,,

==> all-standard-errors.csv <==
Comp,N of atoms,tMARL,tBaseline BFGS,tBaseline FIRE,tBaseline MDMin,tBaseline BFGSLineSearch,tBaseline FIRE+BFGSLineSearch,tBaseline SciPyFminCG,MARL,Baseline BFGS,Baseline FIRE,Baseline MDMin,Baseline BFGSLineSearch,Baseline FIRE+BFGSLineSearch,Baseline SciPyFminCG
,40,18(1),48(2),42(2),74(2),28(2),38(2),64(4),121(3),313(10),262(4),442(11),137(2) ; 185(7),252(3) ; 267(6),122(2) ; 543(10)
Y$_2$O$_3$,60,32(1),85(3),92(3),155(3),70(7),74(2),118(6),147(3),340(10),338(5),553(12),178(5) ; 281(23),324(4) ; 357(9),145(3) ; 642(12)
,80,48(1),137(4),130(4),207(4),97(7),112(4),184(9),169(3),395(10),393(4),625(14),206(5) ; 307(20),360(5) ; 403(14),171(3) ; 754(15)
,44,29(1),62(2),47(1),116(3),54(12),47(1),81(3),150(3),293(6),257(4),543(11),147(3) ; 177(6),232(3) ; 242(3),158(3) ; 716(13)
Cu$_{28}$S$_{16}$,66,51(1),112(3),88(2),205(4),60(1),79(2),147(5),186(4),355(8),307(5),633(11),176(3) ; 201(4),280(3) ; 291(4),198(4) ; 881(20)
,88,74(2),175(4),120(2),315(4),110(2),117(2),275(7),230(5),414(7),392(6),745(12),213(4) ; 239(4),352(3) ; 365(4),283(6) ; 1269(26)
,40,57(12),94(3),109(3),248(5),65(5),102(1),134(7),143(3),255(8),314(5),625(12),133(3) ; 190(16),276(2) ; 299(3),141(3) ; 572(13)
SrTiO$_3$,60,90(12),163(6),202(5),461(6),138(10),200(21),250(13),179(4),316(10),379(6),719(14),169(3) ; 255(14),321(3) ; 406(48),168(4) ; 681(16)
,80,142(13),242(8),366(8),672(7),214(16),332(17),452(20),208(5),329(8),446(7),765(17),199(4) ; 317(26),355(3) ; 433(24),205(5) ; 837(21)
,48,59(12),135(5),119(3),264(5),68(3),120(4),156(7),146(3),270(9),324(5),623(13),136(2) ; 185(10),284(2) ; 317(11),151(3) ; 618(12)
Ca$_3$Ti$_2$O$_7$,72,106(12),199(6),239(4),479(7),184(18),252(5),301(14),183(4),310(8),408(6),707(15),168(3) ; 249(27),335(3) ; 374(7),186(3) ; 756(12)
,96,163(12),276(7),412(14),705(7),195(6),324(13),499(21),205(4),353(9),467(6),762(18),193(3) ; 267(9),369(3) ; 447(23),213(4) ; 876(15)
,46,31(1),82(3),124(5),155(3),68(5),98(6),132(7),111(2),274(8),246(3),501(10),135(3) ; 178(7),246(4) ; 263(6),134(3) ; 602(16)
K$_3$Fe$_5$F$_{15}$,69,51(1),146(4),214(8),276(5),118(19),181(16),248(11),128(2),320(7),293(4),596(11),163(4) ; 259(53),299(5) ; 344(28),160(3) ; 720(12)
,92,96(12),236(6),377(12),485(8),154(9),271(17),371(16),143(2),359(6),326(4),642(10),176(4) ; 236(13),353(5) ; 396(16),181(4) ; 815(20)
,40,117(4),127(5),226(7),585(5),167(23),190(5),307(17),209(5),189(5),307(6),700(31),141(4) ; 264(46),269(3) ; 311(6),147(4) ; 553(15)
Ca$_3$Al$_2$Si$_3$O$_{12}$,60,237(14),266(8),389(14),1068(7),276(16),422(13),572(31),264(7),230(5),382(6),755(55),165(3) ; 296(16),316(3) ; 391(14),177(4) ; 669(15)
,80,343(16),333(8),627(18),1279(6),400(7),627(17),958(47),317(8),246(6),461(7),894(0),189(3) ; 327(6),350(3) ; 458(16),214(6) ; 814(23)
Sr$_2$TiO$_4$,56,65(2),145(5),174(5),361(5),105(10),139(2),234(12),172(4),335(10),371(6),700(14),162(3) ; 218(7),319(3) ; 353(6),175(4) ; 716(15)
,112,189(13),358(10),665(18),759(6),414(63),440(8),559(23),245(5),420(10),554(8),850(16),242(5) ; 397(35),427(4) ; 508(10),245(4) ; 1003(19)
Sr$_3$Ti$_2$O$_7$,48,54(1),123(4),151(4),315(5),88(6),130(1),191(9),153(4),288(8),345(5),676(12),153(3) ; 210(10),299(2) ; 323(3),167(4) ; 682(17)
,96,159(12),369(10),497(10),800(6),366(65),375(6),477(20),227(5),382(9),501(7),817(20),212(4) ; 343(31),385(3) ; 449(7),223(5) ; 909(19)
Sr$_4$Ti$_3$O$_{10}$,34,30(1),77(3),87(3),174(4),48(3),76(3),106(6),126(3),251(8),282(5),547(13),124(3) ; 173(14),256(3) ; 275(3),137(4) ; 557(17)
,68,113(12),202(6),238(6),498(7),149(23),205(4),307(16),186(5),310(8),408(6),729(14),179(4) ; 304(62),339(3) ; 385(8),183(3) ; 743(14)

==> all-table-Ca3Al2Si3O12.csv <==
Comp,N of atoms,tMARL,tMARL individual,tBaseline BFGS,MARL,MARL individual,Baseline BFGS
,40,117,85,127,209,153,189
Ca$_3$Al$_2$Si$_3$O$_{12}$,60,237,170,266,264,205,230
,80,343,237,333,317,229,246
AVERAGE,60,232,164,242,264,196,222
FAILURE RATE (\%),,1.78,0.33,0.89,,,

==> all-table-failure-rate.csv <==
Comp,N of atoms,MARL,Baseline BFGS,Baseline FIRE,Baseline MDMin,Baseline BFGSLineSearch,Baseline FIRE+BFGSLineSearch,Baseline SciPyFminCG
,40,0.33,5.67,7,17.33,0.33,1.33,19
Y$_2$O$_3$,60,0,4.33,16,28.67,1,0.67,26.67
,80,0.67,12.67,18.33,39.33,0.33,1.33,32.33
,44,0.33,3.67,1,4,0.67,0,6.67
Cu$_{28}$S$_{16}$,66,0.33,2.67,2.67,15,0,0,11
,88,0,0,0.33,56.67,0,0,3.33
,40,0,2.33,3.33,25,0,0.33,15.67
SrTiO$_3$,60,0.33,2.33,5,46.33,0.67,0.67,21
,80,0.33,3,9.33,71.67,0.33,1.33,26.67
,48,0,3.67,1.33,22.33,0,0,10.33
Ca$_3$Ti$_2$O$_7$,72,0,0.67,1.67,54,0.33,0.33,13
,96,0.33,0.67,3.33,72.33,0,0,20
,46,0,1.33,17.67,4.67,0.33,4.33,14
K$_3$Fe$_5$F$_{15}$,69,0,1.33,22.67,14,0,3,19.33
,92,0,2.33,33.67,20.33,0.33,4,20
,40,1,1.33,5,90,0,1,19
Ca$_3$Al$_2$Si$_3$O$_{12}$,60,3,1.33,3,97,0.33,0,24.33
,80,1.33,0,4.67,99.67,0,0.33,27
Sr$_2$TiO$_4$,56,0.33,3.33,14,46.33,1.33,0,17.67
,112,0,5.67,31,90,1.33,0,20.67
Sr$_3$Ti$_2$O$_7$,48,0,2.67,4,38.33,0.33,0.33,17.67
,96,0,3.67,14,81.33,1,0,20.33
Sr$_4$Ti$_3$O$_{10}$,34,0.33,5,4,18.67,0,0.67,14.67
,68,0,2.33,8.33,55.67,0,0,17

==> all-table-nodgrad.csv <==
Comp,N of atoms,tMARL,tMARLnodgrad,MARL,MARLnodgrad
,40,18(1),22(1),121(3),143(5)
Y$_2$O$_3$,60,32(1),39(1),147(3),168(4)
,80,48(1),61(2),169(3),211(6)
,44,29(1),29(1),150(3),158(4)
Cu$_{28}$S$_{16}$,66,51(1),54(2),186(4),214(6)
,88,74(2),67(3),230(5),338(30)
,40,57(12),44(1),143(3),145(3)
SrTiO$_3$,60,90(12),81(2),179(4),184(5)
,80,142(13),132(3),208(5),209(4)
,48,59(12),56(1),146(3),154(3)
Ca$_3$Ti$_2$O$_7$,72,106(12),98(2),183(4),183(4)
,96,163(12),134(3),205(4),214(4)
,46,31(1),38(1),111(2),141(3)
K$_3$Fe$_5$F$_{15}$,69,51(1),64(2),128(2),167(4)
,92,96(12),112(2),143(2),183(4)
,40,117(4),111(3),209(5),189(5)
Ca$_3$Al$_2$Si$_3$O$_{12}$,60,237(14),195(5),264(7),245(7)
,80,343(16),334(8),317(8),292(7)
Sr$_2$TiO$_4$,56,65(2),63(1),172(4),172(4)
,112,189(13),174(4),245(5),247(5)
Sr$_3$Ti$_2$O$_7$,48,54(1),53(1),153(4),155(4)
,96,159(12),159(4),227(5),229(5)
Sr$_4$Ti$_3$O$_{10}$,34,30(1),31(1),126(3),131(3)
,68,113(12),88(2),186(5),190(4)
AVERAGE,66,100,101,181,195

==> all-table4.csv <==
Comp,N of atoms,tMARL,tBaseline BFGS,tBaseline FIRE,tBaseline MDMin,tBaseline BFGSLineSearch,tBaseline FIRE+BFGSLineSearch,tBaseline SciPyFminCG,MARL,Baseline BFGS,Baseline FIRE,Baseline MDMin,Baseline BFGSLineSearch,Baseline FIRE+BFGSLineSearch,Baseline SciPyFminCG
,40,18,48,42,74,28,38,64,121,313,262,442,137 ; 185,252 ; 267,122 ; 543
Y2O3,60,32,85,92,155,70,74,118,147,340,338,553,178 ; 281,324 ; 357,145 ; 642
,80,48,137,130,207,97,112,184,169,395,393,625,206 ; 307,360 ; 403,171 ; 754
,44,29,62,47,116,54,47,81,150,293,257,543,147 ; 177,232 ; 242,158 ; 716
Cu28S16,66,51,112,88,205,60,79,147,186,355,307,633,176 ; 201,280 ; 291,198 ; 881
,88,74,175,120,315,110,117,275,230,414,392,745,213 ; 239,352 ; 365,283 ; 1269
,40,57,94,109,248,65,102,134,143,255,314,625,133 ; 190,276 ; 299,141 ; 572
SrTiO3,60,90,163,202,461,138,200,250,179,316,379,719,169 ; 255,321 ; 406,168 ; 681
,80,142,242,366,672,214,332,452,208,329,446,765,199 ; 317,355 ; 433,205 ; 837
,48,59,135,119,264,68,120,156,146,270,324,623,136 ; 185,284 ; 317,151 ; 618
Ca3Ti2O7,72,106,199,239,479,184,252,301,183,310,408,707,168 ; 249,335 ; 374,186 ; 756
,96,163,276,412,705,195,324,499,205,353,467,762,193 ; 267,369 ; 447,213 ; 876
,46,31,82,124,155,68,98,132,111,274,246,501,135 ; 178,246 ; 263,134 ; 602
K3Fe5F15,69,51,146,214,276,118,181,248,128,320,293,596,163 ; 259,299 ; 344,160 ; 720
,92,96,236,377,485,154,271,371,143,359,326,642,176 ; 236,353 ; 396,181 ; 815
,40,117,127,226,585,167,190,307,209,189,307,700,141 ; 264,269 ; 311,147 ; 553
Ca3Al2Si3O12,60,237,266,389,1068,276,422,572,264,230,382,755,165 ; 296,316 ; 391,177 ; 669
,80,343,333,627,1279,400,627,958,317,246,461,894,189 ; 327,350 ; 458,214 ; 814
Sr2TiO4,56,65,145,174,361,105,139,234,172,335,371,700,162 ; 218,319 ; 353,175 ; 716
,112,189,358,665,759,414,440,559,245,420,554,850,242 ; 397,427 ; 508,245 ; 1003
Sr3Ti2O7,48,54,123,151,315,88,130,191,153,288,345,676,153 ; 210,299 ; 323,167 ; 682
,96,159,369,497,800,366,375,477,227,382,501,817,212 ; 343,385 ; 449,223 ; 909
Sr4Ti3O10,34,30,77,87,174,48,76,106,126,251,282,547,124 ; 173,256 ; 275,137 ; 557
,68,113,202,238,498,149,205,307,186,310,408,729,179 ; 304,339 ; 385,183 ; 743
AVERAGE2,66,99,175,239,444,152,207,297,182,315,366,673,171 ; 253,317 ; 361,179 ; 747
PF (),,0.36,3,9.64,46.19,0.36,0.82,18.22,,,,,,,

==> all_ablation.csv <==
Comp,N of atoms,MARL,noenvnodgradf,noenvnohf,noenvnolaststepf,tMARL,tnoenvnodgradf,tnoenvnohf,tnoenvnolaststepf
SrTiO3,40,143(3),145(3),416(10),256(6),57,46,146,79
SrTiO3,60,179(4),184(5),504(11),303(7),90,82,242,147
SrTiO3,80,208(5),209(4),572(11),373(8),142,132,385,236
,60,177,180,498,311,96,87,258,154

==> all_ablation_reward_clean.csv <==
Comp,N of atoms,tMARL,tnoenvnohf,tnoenvnolaststepf,tnoenvnodgradf,trewardplus0p05,trewardplusave,MARL,noenvnohf,noenvnolaststepf,noenvnodgradf,rewardplus0p05,rewardplusave
,40,57,146,79,46,50,54,143,416,256,145,144,169
SrTiO$_3$,60,90,242,147,82,88,83,179,504,303,184,187,202
,80,142,385,236,132,154,161,208,572,373,209,220,239
AVERAGE,60,96,258,154,87,97,99,177,498,311,180,184,204
$\mathbf{P}_F$ (\%),,0.22,8.11,0.44,0.44,0,0.33,,,,,,

==> all_table.csv <==
Comp,N of atoms,Baseline BFGS,Baseline BFGSLineSearch,Baseline FIRE,Baseline FIRE+BFGSLineSearch,Baseline MDMin,Baseline SciPyFminCG,MARL,tBaseline BFGS,tBaseline BFGSLineSearch,tBaseline FIRE,tBaseline FIRE+BFGSLineSearch,tBaseline MDMin,tBaseline SciPyFminCG,tMARL
Y2O3,40,313(10),185(7),262(4),267(6),442(11),543(10),121(3),48,28,42,38,74,64,18
Y2O3,60,340(10),281(23),338(5),357(9),553(12),642(12),147(3),85,70,92,74,155,118,32
Y2O3,80,395(10),307(20),393(4),403(14),625(14),754(15),169(3),137,97,130,112,207,184,48
Cu28S16,44,293(6),177(6),257(4),242(3),543(11),716(13),150(3),62,54,47,47,116,81,29
Cu28S16,66,355(8),201(4),307(5),291(4),633(11),881(20),186(4),112,60,88,79,205,147,51
Cu28S16,88,414(7),239(4),392(6),365(4),745(12),1269(26),230(5),175,110,120,117,315,275,74
SrTiO3,40,255(8),190(16),314(5),299(3),625(12),572(13),143(3),94,65,109,102,248,134,57
SrTiO3,60,316(10),255(14),379(6),406(48),719(14),681(16),179(4),163,138,202,200,461,250,90
SrTiO3,80,329(8),317(26),446(7),433(24),765(17),837(21),208(5),242,214,366,332,672,452,142
Ca3Ti2O7,48,270(9),185(10),324(5),317(11),623(13),618(12),146(3),135,68,119,120,264,156,59
Ca3Ti2O7,72,310(8),249(27),408(6),374(7),707(15),756(12),183(4),199,184,239,252,479,301,106
Ca3Ti2O7,96,353(9),267(9),467(6),447(23),762(18),876(15),205(4),276,195,412,324,705,499,163
K3Fe5F15,46,274(8),178(7),246(3),263(6),501(10),602(16),111(2),82,68,124,98,155,132,31
K3Fe5F15,69,320(7),259(53),293(4),344(28),596(11),720(12),128(2),146,118,214,181,276,248,51
K3Fe5F15,92,359(6),236(13),326(4),396(16),642(10),815(20),143(2),236,154,377,271,485,371,96
Ca3Al2Si3O12,40,189(5),264(46),307(6),311(6),700(31),553(15),202(4),127,167,226,190,585,307,140
Ca3Al2Si3O12,60,230(5),296(16),382(6),391(14),755(55),669(15),264(7),266,276,389,422,1068,572,237
Ca3Al2Si3O12,80,246(6),327(6),461(7),458(16),894(0),814(23),317(8),333,400,627,627,1279,958,343
Sr2TiO4,56,335(10),218(7),371(6),353(6),700(14),716(15),172(4),145,105,174,139,361,234,65
Sr2TiO4,112,420(10),397(35),554(8),508(10),850(16),1003(19),245(5),358,414,665,440,759,559,189
Sr3Ti2O7,48,288(8),210(10),345(5),323(3),676(12),682(17),153(4),123,88,151,130,315,191,54
Sr3Ti2O7,96,382(9),343(31),501(7),449(7),817(20),909(19),227(5),369,366,497,375,800,477,159
Sr4Ti3O10,34,251(8),173(14),282(5),275(3),547(13),557(17),126(3),77,48,87,76,174,106,30
Sr4Ti3O10,68,310(8),304(62),408(6),385(8),729(14),743(14),186(5),202,149,238,205,498,307,113
MEAN,66,315,253,366,361,673,747,181,175,152,239,207,444,297,100

==> all_table3.csv <==
Comp,N of atoms,MARL,Baseline BFGS,Baseline FIRE,Baseline MDMin,Baseline BFGSLineSearch,Baseline FIRE+BFGSLineSearch,Baseline SciPyFminCG,tMARL,tBaseline BFGS,tBaseline FIRE,tBaseline MDMin,tBaseline BFGSLineSearch,tBaseline FIRE+BFGSLineSearch,tBaseline SciPyFminCG
,40,121,313,262,442,137 | 185,252 | 267,122 | 543,18,48,42,74,28,38,64
Y$_2$O$_3$,60,147,340,338,553,178 | 281,324 | 357,145 | 642,32,85,92,155,70,74,118
,80,169,395,393,625,206 | 307,360 | 403,171 | 754,48,137,130,207,97,112,184
,44,150,293,257,543,147 | 177,232 | 242,158 | 716,29,62,47,116,54,47,81
Cu$_{28}$S$_{16}$,66,186,355,307,633,176 | 201,280 | 291,198 | 881,51,112,88,205,60,79,147
,88,230,414,392,745,213 | 239,352 | 365,283 | 1269,74,175,120,315,110,117,275
,40,143,255,314,625,133 | 190,276 | 299,141 | 572,57,94,109,248,65,102,134
SrTiO$_3$,60,179,316,379,719,169 | 255,321 | 406,168 | 681,90,163,202,461,138,200,250
,80,208,329,446,765,199 | 317,355 | 433,205 | 837,142,242,366,672,214,332,452
,48,146,270,324,623,136 | 185,284 | 317,151 | 618,59,135,119,264,68,120,156
Ca$_3$Ti$_2$O$_7$,72,183,310,408,707,168 | 249,335 | 374,186 | 756,106,199,239,479,184,252,301
,96,205,353,467,762,193 | 267,369 | 447,213 | 876,163,276,412,705,195,324,499
,46,111,274,246,501,135 | 178,246 | 263,134 | 602,31,82,124,155,68,98,132
K$_3$Fe$_5$F$_{15}$,69,128,320,293,596,163 | 259,299 | 344,160 | 720,51,146,214,276,118,181,248
,92,143,359,326,642,176 | 236,353 | 396,181 | 815,96,236,377,485,154,271,371
,40,209,189,307,700,141 | 264,269 | 311,147 | 553,117,127,226,585,167,190,307
Ca$_3$Al$_2$Si$_3$O$_{12}$,60,264,230,382,755,165 | 296,316 | 391,177 | 669,237,266,389,1068,276,422,572
,80,317,246,461,894,189 | 327,350 | 458,214 | 814,343,333,627,1279,400,627,958
Sr$_2$TiO$_4$,56,172,335,371,700,162 | 218,319 | 353,175 | 716,65,145,174,361,105,139,234
,112,245,420,554,850,242 | 397,427 | 508,245 | 1003,189,358,665,759,414,440,559
Sr$_3$Ti$_2$O$_7$,48,153,288,345,676,153 | 210,299 | 323,167 | 682,54,123,151,315,88,130,191
,96,227,382,501,817,212 | 343,385 | 449,223 | 909,159,369,497,800,366,375,477
Sr$_4$Ti$_3$O$_{10}$,34,126,251,282,547,124 | 173,256 | 275,137 | 557,30,77,87,174,48,76,106
,68,186,310,408,729,179 | 304,339 | 385,183 | 743,113,202,238,498,149,205,307
AVERAGE,66,182,315,366,673,171 | 253,317 | 361,179 | 747,99,175,239,444,152,207,297
FAILURE RATE (\%),,0.36,3,9.64,46.19,0.36,0.82,18.22

==> all_table_extended.csv <==
Comp,N of atoms,Baseline BFGS,Baseline BFGSLineSearch,Baseline FIRE,Baseline FIRE+BFGSLineSearch,Baseline MDMin,Baseline SciPyFminCG,MARL
Y2O3x8,40,312.8(10.36),185.08(6.83),261.56(3.7),266.85(6.09),442.37(11.22),542.68(9.91),121.14(2.59)
Y2O3x12,60,340.25(9.78),281.14(23.46),337.62(4.52),356.63(9.47),553.21(12.41),642.45(12.29),147.2(3.44)
Y2O3x16,80,395.07(10.06),307.09(19.87),392.8(4.5),403.37(13.75),625.08(13.8),754.04(14.64),169.3(3.32)
Cu28S16,44,293.2(6.09),177.28(6.26),257.43(4.33),242.2(3.11),542.59(10.63),716.5(12.88),149.92(3.25)
Cu28S16x1p5,66,354.92(7.88),200.79(3.93),306.97(4.62),291.04(4.37),633.03(10.75),880.97(19.68),185.74(4.28)
Cu28S16x2,88,414.23(6.71),239.15(4.24),391.98(6.04),365.2(3.78),744.68(12.38),1269.19(25.55),229.57(5.11)
SrTiO3x8,40,255.0(7.87),189.8(15.86),314.03(5.28),299.03(2.91),625.32(12.25),572.12(12.54),143.46(3.23)
SrTiO3x12,60,315.72(10.14),254.7(14.2),379(5.98),406.08(48.29),718.61(14.35),681.38(15.61),178.59(4.32)
SrTiO3x16,80,328.53(8.37),317.18(26.08),445.92(6.51),432.79(23.91),765.35(17.03),837(20.66),207.53(4.96)
Ca3Ti2O7x4,48,269.81(8.52),185.16(9.91),324.15(5.48),316.71(10.95),623.42(12.88),617.94(11.59),145.51(3.09)
Ca3Ti2O7x6,72,310.46(8.25),249.1(27.07),407.98(5.69),374.26(7.41),706.86(14.82),756.41(12.35),183.16(3.96)
Ca3Ti2O7x8,96,353.1(8.8),266.83(8.83),467.23(6.4),447.41(22.93),762.49(18.26),875.74(15.22),205.05(3.98)
K3Fe5F15x2,46,274.31(7.72),177.97(6.74),245.58(3.48),263.33(6.31),500.53(9.89),602.02(15.52),110.52(1.93)
K3Fe5F15x3,69,319.58(7.01),259.22(53.26),292.86(4.09),344.49(27.5),596.19(10.55),720.47(12.39),127.67(2.11)
K3Fe5F15x4,92,358.89(6.47),235.94(13.06),326.16(4.28),396.0(15.68),642.04(10.47),815.28(19.59),142.87(2.06)
Ca3Al2Si3O12x2,40,189.28(5.19),263.93(46.45),306.7(6.1),311.04(5.77),700.5(30.73),552.74(15.03),209.48(5.05)
Ca3Al2Si3O12x3,60,230.27(5.36),295.51(15.51),381.76(6.15),390.82(14.1),755.22(55.38),669.34(15.49),263.55(7.3)
Ca3Al2Si3O12x4,80,246.11(5.76),327.04(5.73),460.66(7.38),457.94(15.51),894(0.0),813.84(23.16),317.45(8.36)
Sr2TiO4x8,56,335.49(9.77),218.42(6.74),370.8(6.31),353.01(6.11),699.64(14.43),715.6(15.38),171.75(3.91)
Sr2TiO4x16,112,419.9(9.87),396.61(35.0),553.61(8.47),508.4(9.55),850.1(15.52),1002.81(18.73),245.29(5.02)
Sr3Ti2O7x4,48,287.84(8.37),209.93(9.78),344.74(5.42),322.86(2.74),675.64(12.37),681.68(16.91),152.55(3.5)
Sr3Ti2O7x8,96,381.54(9.42),342.86(30.95),501.38(6.92),449.04(7.21),816.82(19.68),909.36(19.23),226.94(5.27)
Sr4Ti3O10x2,34,250.63(8.33),172.62(14.2),281.96(5.36),274.59(3.24),547.27(12.89),557.35(17.4),125.8(3.19)
Sr4Ti3O10x4,68,310.3(7.74),304.14(61.71),408.47(6.08),384.65(7.65),728.88(13.59),743.35(13.77),185.96(4.54)

==> all_table_old.csv <==
Comp,N of atoms,Baseline BFGS,Baseline BFGSLineSearch,Baseline FIRE,Baseline FIRE+BFGSLineSearch,Baseline MDMin,Baseline SciPyFminCG,MARL,tBaseline BFGS,tBaseline BFGSLineSearch,tBaseline FIRE,tBaseline FIRE+BFGSLineSearch,tBaseline MDMin,tBaseline SciPyFminCG,tMARL
Ca3Al2Si3O12,40,215(6),192(11),334(6),321(4),763(17),619(11),254(7),165,146,231,226,484,249,158
Ca3Al2Si3O12,60,230(5),296(16),382(6),391(14),755(55),669(15),317(11),416,496,583,607,1569,926,272
Ca3Al2Si3O12,80,246(6),327(6),461(7),458(16),894(0),814(23),373(11),488,660,919,845,1846,1331,491
Ca3Ti2O7,48,270(9),185(10),324(5),317(11),623(13),618(12),162(3),230,151,256,241,477,297,60
Ca3Ti2O7,72,310(8),249(27),408(6),374(7),707(15),756(12),204(4),392,350,439,441,788,502,108
Ca3Ti2O7,96,353(9),267(9),467(6),447(23),762(18),876(15),227(4),531,432,639,693,1103,721,168
Cu28S16,44,293(6),177(6),257(4),242(3),543(11),716(13),151(3),120,93,81,80,201,133,28
Cu28S16,66,355(8),201(4),307(5),291(4),633(11),881(20),183(4),168,100,144,131,291,258,47
Cu28S16,88,414(7),239(4),392(6),365(4),745(12),1269(26),260(6),256,166,190,209,413,364,82
K3Fe5F15,46,274(8),178(7),246(3),263(6),501(10),602(16),114(2),173,110,175,147,252,215,32
K3Fe5F15,69,320(7),259(53),293(4),344(28),596(11),720(12),134(2),292,237,381,329,440,400,57
K3Fe5F15,92,359(6),236(13),326(4),396(16),642(10),815(20),147(2),326,265,556,438,634,516,82
SrTiO3,40,255(8),190(16),314(5),299(3),625(12),572(13),161(4),158,113,193,172,352,226,52
SrTiO3,60,316(10),255(14),379(6),406(48),719(14),681(16),192(4),328,280,391,378,732,467,99
SrTiO3,80,329(8),317(26),446(7),433(24),765(17),837(21),223(5),409,372,572,495,973,694,136
Y2O3,40,295(10),212(13),241(3),306(18),354(10),543(10),136(3),152,109,168,138,221,125,20
Y2O3,60,340(10),281(23),338(5),357(9),553(12),642(12),161(3),179,148,190,166,294,267,36
Y2O3,80,362(10),438(67),352(5),400(16),625(14),754(15),193(4),280,369,340,296,347,338,59
Sr2TiO4,56,335(10),218(7),371(6),353(6),700(14),716(15),180(4),279,241,341,198,563,386,61
Sr2TiO4,112,420(10),397(35),554(8),508(10),850(16),1003(19),264(6),669,668,1107,625,1339,1057,203
Sr3Ti2O7,48,288(8),210(10),345(5),323(3),676(12),682(17),175(4),192,135,208,173,431,260,62
Sr3Ti2O7,96,382(9),343(31),501(7),449(7),817(20),909(19),246(5),486,570,654,529,877,549,168
Sr4Ti3O10,34,251(8),173(14),282(5),275(3),547(13),557(17),138(3),123,80,126,115,243,170,38
Sr4Ti3O10,68,310(8),304(62),408(6),385(8),729(14),743(14),210(5),235,210,377,274,615,453,106

==> compositions.csv <==
Composition, N of atoms
Ca3Al2Si3O12,40
Ca3Ti2O7,48
Cu28S16,44
K3Fe5F15x2,46
SrTiO3,40
Y2O4,40

==> e-steps-table.csv <==
Comp,N of atoms,Baseline BFGS,Baseline BFGSLineSearch,Baseline FIRE,Baseline FIRE+BFGSLineSearch,Baseline MDMin,Baseline SciPyFminCG,MARL
Ca3Al2Si3O12x2,40,215(6),192(11),334(6),321(4),763(17),619(11),221(6)
Ca3Al2Si3O12x3,60,230(5),296(16),382(6),391(14),N/A,669(15),350(11)
Ca3Al2Si3O12x4,80,246(6),327(6),461(7),458(16),N/A,814(23),484(16)
Ca3Ti2O7x4,48,270(9),185(10),324(5),317(11),623(13),618(12),150(4)
Ca3Ti2O7x6,72,310(8),249(27),408(6),374(7),707(15),756(12),196(4)
Ca3Ti2O7x8,96,353(9),267(9),467(6),447(23),762(18),876(15),262(6)
Cu28S16,44,293(6),177(6),257(4),242(3),543(11),716(13),150(3)
Cu28S16x1p5,66,355(8),201(4),307(5),291(4),633(11),881(20),210(5)
Cu28S16x2,88,414(7),239(4),392(6),365(4),745(12),1269(26),345(9)
K3Fe5F15x2,46,274(8),178(7),246(3),263(6),501(10),602(16),109(2)
K3Fe5F15x3,69,320(7),259(53),293(4),344(28),596(11),720(12),141(3)
K3Fe5F15x4,92,359(6),236(13),326(4),396(16),642(10),815(20),210(5)
SrTiO3x8,40,255(8),190(16),314(5),299(3),625(12),572(13),141(3)
SrTiO3x12,60,316(10),255(14),379(6),406(48),719(14),681(16),179(4)
SrTiO3x16,80,329(8),317(26),446(7),433(24),N/A,837(21),234(5)
Y2O3x8,40,295(10),212(13),241(3),306(18),354(10),543(10),124(3)
Y2O3x12,60,340(10),281(23),338(5),357(9),553(12),642(12),170(4)
Y2O3x16,80,362(10),438(67),352(5),400(16),625(14),754(15),250(8)
Sr2TiO4x8,56,335(10),218(7),371(6),353(6),700(14),716(15),174(4)
Sr2TiO4x16,112,420(10),397(35),554(8),508(10),850(16),1003(19),559(20)
Sr3Ti2O7x4,48,288(8),210(10),345(5),323(3),676(12),682(17),155(3)
Sr3Ti2O7x8,96,382(9),343(31),501(7),449(7),817(20),909(19),321(10)
Sr4Ti3O10x2,34,251(8),173(14),282(5),275(3),547(13),557(17),131(3)
Sr4Ti3O10x4,68,310(8),304(62),408(6),385(8),729(14),743(14),201(5)


==> energies-standard-errors.csv <==
Comp,N of atoms,MARL,Baseline BFGS,Baseline FIRE,Baseline MDMin,Baseline BFGSLineSearch,Baseline FIRE+BFGSLineSearch,Baseline SciPyFminCG
,40,121(3),313(10),262(4),442(11),137(2) ; 185(7),252(3) ; 267(6),122(2) ; 543(10)
Y$_2$O$_3$,60,147(3),340(10),338(5),553(12),178(5) ; 281(23),324(4) ; 357(9),145(3) ; 642(12)
,80,169(3),395(10),393(4),625(14),206(5) ; 307(20),360(5) ; 403(14),171(3) ; 754(15)
,44,150(3),293(6),257(4),543(11),147(3) ; 177(6),232(3) ; 242(3),158(3) ; 716(13)
Cu$_{28}$S$_{16}$,66,186(4),355(8),307(5),633(11),176(3) ; 201(4),280(3) ; 291(4),198(4) ; 881(20)
,88,230(5),414(7),392(6),745(12),213(4) ; 239(4),352(3) ; 365(4),283(6) ; 1269(26)
,40,143(3),255(8),314(5),625(12),133(3) ; 190(16),276(2) ; 299(3),141(3) ; 572(13)
SrTiO$_3$,60,179(4),316(10),379(6),719(14),169(3) ; 255(14),321(3) ; 406(48),168(4) ; 681(16)
,80,208(5),329(8),446(7),765(17),199(4) ; 317(26),355(3) ; 433(24),205(5) ; 837(21)
,48,146(3),270(9),324(5),623(13),136(2) ; 185(10),284(2) ; 317(11),151(3) ; 618(12)
Ca$_3$Ti$_2$O$_7$,72,183(4),310(8),408(6),707(15),168(3) ; 249(27),335(3) ; 374(7),186(3) ; 756(12)
,96,205(4),353(9),467(6),762(18),193(3) ; 267(9),369(3) ; 447(23),213(4) ; 876(15)
,46,111(2),274(8),246(3),501(10),135(3) ; 178(7),246(4) ; 263(6),134(3) ; 602(16)
K$_3$Fe$_5$F$_{15}$,69,128(2),320(7),293(4),596(11),163(4) ; 259(53),299(5) ; 344(28),160(3) ; 720(12)
,92,143(2),359(6),326(4),642(10),176(4) ; 236(13),353(5) ; 396(16),181(4) ; 815(20)
,40,209(5),189(5),307(6),700(31),141(4) ; 264(46),269(3) ; 311(6),147(4) ; 553(15)
Ca$_3$Al$_2$Si$_3$O$_{12}$,60,264(7),230(5),382(6),755(55),165(3) ; 296(16),316(3) ; 391(14),177(4) ; 669(15)
,80,317(8),246(6),461(7),894(0),189(3) ; 327(6),350(3) ; 458(16),214(6) ; 814(23)
Sr$_2$TiO$_4$,56,172(4),335(10),371(6),700(14),162(3) ; 218(7),319(3) ; 353(6),175(4) ; 716(15)
,112,245(5),420(10),554(8),850(16),242(5) ; 397(35),427(4) ; 508(10),245(4) ; 1003(19)
Sr$_3$Ti$_2$O$_7$,48,153(4),288(8),345(5),676(12),153(3) ; 210(10),299(2) ; 323(3),167(4) ; 682(17)
,96,227(5),382(9),501(7),817(20),212(4) ; 343(31),385(3) ; 449(7),223(5) ; 909(19)
Sr$_4$Ti$_3$O$_{10}$,34,126(3),251(8),282(5),547(13),124(3) ; 173(14),256(3) ; 275(3),137(4) ; 557(17)
,68,186(5),310(8),408(6),729(14),179(4) ; 304(62),339(3) ; 385(8),183(3) ; 743(14)

==> hyperparameters.csv <==
Hyperparameter,value
$\gamma$,0.995
Training batch size,8192
Target entropy,-8
Truncate episodes,TRUE
Target network update frequency,1000
Number of samples before learning starts,500
Tau,0.001
Initial alpha,1
Use twin q,TRUE
Actor learning rate,0.0003
Critic learning rate,0.0003
Entropy learning rate,0.0001
Replay buffer capacity,10000000
Use prioritised replay buffer,FALSE
$g_{max}$,5
$c_{max}$,0.4
Observation component-wise normalization,TRUE
Number of nearest neighbors $k$,12
Max steps in episode,1000

==> nns-table.csv <==
Comp,N of atoms,tnoenvnf10n,tMARL,tnoenvnf15n,noenvnf10n,MARL,noenvnf15n
,40,17(0),18(1),26(2),123(2),121(3),137(4)
Y$_2$O$_3$,60,34(1),32(1),48(3),150(3),147(3),171(5)
,80,51(1),48(1),81(4),179(4),169(3),201(6)
,40,48(1),57(12),51(2),148(3),143(3),164(4)
SrTiO$_3$,60,76(2),90(12),88(2),178(4),179(4),196(4)
,80,139(3),142(13),138(3),215(5),208(5),232(5)
,40,124(4),117(4),148(6),207(5),209(5),238(7)
Ca$_3$Al$_2$Si$_3$O$_{12}$,60,231(7),237(14),245(8),274(7),264(7),307(8)
,80,380(11),343(16),436(13),333(8),317(8),367(9)
AVERAGE,60,122,120,140,201,196,224
$\mathbf{P}_F$ (\%),,0.56,0.78,3.52,,,

==> rewards.csv <==
Comp,N of atoms,MARL,rewardplus0p05,rewardplusave,tMARL,trewardplus0p05,trewardplusave
SrTiO3,40,143(3),144(3),169(5),57,50,54
SrTiO3,60,179(4),187(4),202(4),90,88,83
SrTiO3,80,208(5),220(5),239(5),142,154,161
,60,177,184,204,96,97,99

==> time-standard-errors.csv <==
Comp,N of atoms,tMARL,tBaseline BFGS,tBaseline FIRE,tBaseline MDMin,tBaseline BFGSLineSearch,tBaseline FIRE+BFGSLineSearch,tBaseline SciPyFminCG
,40,18(1),48(2),42(2),74(2),28(2),38(2),64(4)
Y$_2$O$_3$,60,32(1),85(3),92(3),155(3),70(7),74(2),118(6)
,80,48(1),137(4),130(4),207(4),97(7),112(4),184(9)
,44,29(1),62(2),47(1),116(3),54(12),47(1),81(3)
Cu$_{28}$S$_{16}$,66,51(1),112(3),88(2),205(4),60(1),79(2),147(5)
,88,74(2),175(4),120(2),315(4),110(2),117(2),275(7)
,40,57(12),94(3),109(3),248(5),65(5),102(1),134(7)
SrTiO$_3$,60,90(12),163(6),202(5),461(6),138(10),200(21),250(13)
,80,142(13),242(8),366(8),672(7),214(16),332(17),452(20)
,48,59(12),135(5),119(3),264(5),68(3),120(4),156(7)
Ca$_3$Ti$_2$O$_7$,72,106(12),199(6),239(4),479(7),184(18),252(5),301(14)
,96,163(12),276(7),412(14),705(7),195(6),324(13),499(21)
,46,31(1),82(3),124(5),155(3),68(5),98(6),132(7)
K$_3$Fe$_5$F$_{15}$,69,51(1),146(4),214(8),276(5),118(19),181(16),248(11)
,92,96(12),236(6),377(12),485(8),154(9),271(17),371(16)
,40,117(4),127(5),226(7),585(5),167(23),190(5),307(17)
Ca$_3$Al$_2$Si$_3$O$_{12}$,60,237(14),266(8),389(14),1068(7),276(16),422(13),572(31)
,80,343(16),333(8),627(18),1279(6),400(7),627(17),958(47)
Sr$_2$TiO$_4$,56,65(2),145(5),174(5),361(5),105(10),139(2),234(12)
,112,189(13),358(10),665(18),759(6),414(63),440(8),559(23)
Sr$_3$Ti$_2$O$_7$,48,54(1),123(4),151(4),315(5),88(6),130(1),191(9)
,96,159(12),369(10),497(10),800(6),366(65),375(6),477(20)
Sr$_4$Ti$_3$O$_{10}$,34,30(1),77(3),87(3),174(4),48(3),76(3),106(6)
,68,113(12),202(6),238(6),498(7),149(23),205(4),307(16)
